The Single Robot Line Coverage Problem: Theory, Algorithms, and Experiments

Line coverage is the task of servicing a given set of one-dimensional features in an environment. It is important for the inspection of linear infrastructure such as road networks, power lines, and oil and gas pipelines. This paper addresses the single robot line coverage problem for aerial and ground robots by modeling it as an optimization problem on a graph. The problem belongs to the broad class of arc routing problems and is closely related to the rural postman problem (RPP) on asymmetric graphs. The paper presents an integer linear programming formulation with proofs of correctness. Using the minimum cost flow problem, we develop approximation algorithms with guarantees on the solution quality. These guarantees also improve the existing results for the asymmetric RPP. The main algorithm partitions the problem into three cases based on the structure of the required graph, i.e., the graph induced by the features that require servicing. We evaluate our algorithms on road networks from the 50 most populous cities in the world, consisting of up to 730 road segments. The algorithms, augmented with improvement heuristics, run within 3s and generate solutions that are within 10% of the optimum. We experimentally demonstrate our algorithms with commercial UAVs.

==> graphics/atspvsgtsp.csv <==
name,n,m,m_nr,length,num_cc,ilp_status,ilp_time_hr,ilp_cost,b2a_time_s,b2a_cost,b2a2_time_s,b2a2_cost,b2g_time_s,b2g_cost,b2g2_time_s,b2g2_cost,b3a_time_s,b3a_cost,b3a2_time_s,b3a2_cost
surat,136,141,9180,5534.77,3,0,0.00380033,981.048,0.0931873,26.638,0.131623,2.55665,0.622216,23.4211,0.667313,3.86954,0.0965799,22.1031,0.116903,10.4166
beijing,182,197,16471,18704.8,3,0,0.107941,3243.31,0.12366,26.3746,0.224048,6.26428,0.624538,24.8024,0.707862,8.53233,0.131475,22.9429,0.194497,5.69572
hong_kong,231,233,26565,4319.24,3,0,0.0964319,733.66,0.175982,38.0708,0.277391,5.45375,1.30855,30.9492,1.36336,14.2173,0.198886,29.5352,0.265567,4.90922
sao_paulo,488,526,118828,15240.5,3,0,10.8324,2692.6,0.92137,16.5743,1.11301,7.44745,5.91525,9.72034,6.0551,5.34316,0.872196,21.2423,1.47854,8.83607
jakarta,363,431,65703,17130.5,4,0,0.599044,2912.74,0.468217,15.7127,0.945248,9.06741,2.28935,14.0689,2.75708,6.86707,0.492648,25.7153,1.3266,4.55173
suzhou,171,175,14535,18714.4,4,0,0.00680383,3549.2,0.113132,22.0478,0.153788,5.83991,0.69577,15.9177,0.735751,4.14516,0.120106,14.2934,0.15508,6.57078
wuhan,332,346,54946,23526.8,4,0,1.11664,4150.32,0.381469,19.1703,0.531317,5.11069,2.01723,16.911,2.11079,10.0209,0.388993,24.2278,0.554793,9.56167
chennai,325,379,52650,24128.2,4,0,0.252149,3989.93,0.413381,25.1859,0.858075,6.46578,1.91149,24.1275,2.30413,7.48484,0.423249,32.0735,1.14424,7.53271
xian_shaanxi,133,135,8778,8138.73,5,0,0.0446197,1368.8,0.0930233,32.5884,0.108509,5.61368,0.685067,28.0063,0.719016,1.84687,0.0947256,31.8008,0.117511,1.51227
nanjing,413,413,85078,23926.3,6,0,4.48386,3865.97,0.670382,54.011,1.0677,3.97158,3.95314,49.8775,4.36083,2.53313,0.623264,47.3253,1.30505,1.60141
ahmedabad,385,414,73920,18230.5,6,0,1.12644,3163.32,0.532581,23.8278,1.04166,5.96304,2.54251,23.9837,3.09793,8.03902,0.592879,23.9865,1.13624,6.62563
guangzhou,234,226,27261,7355.14,9,0,0.155591,1269.41,0.183184,48.8692,0.266879,5.19927,5.35202,45.4534,5.44774,9.15386,0.203495,29.754,0.272053,8.95219

==> graphics/results.txt <==
name,n,m,m_nr,length,num_cc,ilp_status,ilp_time_hr,ilp_cost,b2a_time_s,b2a_cost,b2a2_time_s,b2a2_cost,b2g_time_s,b2g_cost,b2g2_time_s,b2g2_cost,b3a_time_s,b3a_cost,b3a2_time_s,b3a2_cost
ahmedabad,385,414,73920,18230.5,6,0,1.12644,3163.32,0.532581,23.8278,1.04166,5.96304,2.54251,23.9837,3.09793,8.03902,0.592879,23.9865,1.13624,6.62563
bangalore,527,622,138601,27184.9,2,0,11.3897,4685.16,1.03846,19.1372,2.39008,7.3656,1.04235,19.1372,2.45354,7.3656,1.08053,25.2333,3.32999,7.8627
bangkok,407,456,82621,13104.1,2,0,1.95913,2258.41,0.590458,17.7218,0.991935,7.90113,0.590375,17.7218,1.01296,7.90113,0.589837,20.9904,1.3157,7.6855
beijing,182,197,16471,18704.8,3,0,0.107941,3243.31,0.12366,26.3746,0.224048,6.26428,0.624538,24.8024,0.707862,8.53233,0.131475,22.9429,0.194497,5.69572
bogota,226,226,25425,8374.29,1,0,0.011318,1390.44,0.167594,41.8867,0.19531,2.44239,0.17259,41.8867,0.200963,2.44239,0.165575,37.6758,0.18036,1.90156
buenos_aires,462,536,106491,27848.5,1,0,0.862594,4651.64,0.751248,16.1494,1.48291,5.54428,0.752218,16.1494,1.51942,5.54428,0.816772,24.9456,1.94037,6.17589
cairo,449,475,100576,9969.4,1,0,4.28233,1740.54,0.711846,9.08798,0.813777,5.80854,0.706534,9.08798,0.814528,5.80854,0.712821,20.2529,1.1259,6.078
chengdu,160,168,12720,11573.6,1,0,0.00782042,1873.73,0.105277,35.084,0.136732,2.08461,0.105038,35.084,0.139509,2.08461,0.109796,34.6571,0.157277,1.59681
chennai,325,379,52650,24128.2,4,0,0.252149,3989.93,0.413381,25.1859,0.858075,6.46578,1.91149,24.1275,2.30413,7.48484,0.423249,32.0735,1.14424,7.53271
chongqing,177,210,15576,17722.3,1,0,0.0103392,2946.35,0.11694,22.2726,0.222971,4.86432,0.120013,22.2726,0.233668,4.86432,0.117754,28.8235,0.187717,8.164
delhi,429,446,91806,16520.5,1,0,2.67371,2838.48,0.687193,24.6512,0.970359,4.23818,0.687997,24.6512,0.984511,4.23818,0.658051,22.2087,0.863811,5.96693
dhaka,225,234,25200,12775.4,2,0,0.0562036,2233.28,0.16432,22.4616,0.241849,8.97917,0.163727,22.4616,0.241697,8.97917,0.168548,22.8032,0.237763,8.78484
dongguan,309,321,47586,6616.71,1,0,0.220192,1156.75,0.314398,10.0212,0.366755,6.06008,0.314244,10.0212,0.36789,6.06008,0.317333,24.2083,0.460347,5.9062
guangzhou,234,226,27261,7355.14,9,0,0.155591,1269.41,0.183184,48.8692,0.266879,5.19927,5.35202,45.4534,5.44774,9.15386,0.203495,29.754,0.272053,8.95219
hangzhou,467,525,108811,34336.6,2,0,7.79711,5710.64,0.781751,26.7238,2.10057,7.28675,0.780258,26.7238,2.14774,7.28675,0.820139,28.5152,2.13813,4.73642
ho_chi_minh_city,395,464,77815,20311,1,0,0.551033,3348.6,0.570388,13.5618,0.976787,2.92749,0.56898,13.5618,1.01904,2.92749,0.548741,26.7013,1.15413,8.11593
hong_kong,231,233,26565,4319.24,3,0,0.0964319,733.66,0.175982,38.0708,0.277391,5.45375,1.30855,30.9492,1.36336,14.2173,0.198886,29.5352,0.265567,4.90922
hyderabad,388,427,75078,13042.4,2,0,0.543358,2271.2,0.502365,20.3456,1.4606,7.44408,0.500232,20.3456,1.49966,7.44408,0.571444,23.0028,1.74986,7.52642
istanbul,430,543,92235,26153.1,2,0,0.284333,4391.37,0.630653,16.9282,1.57512,8.90201,0.629884,16.9282,1.6187,8.90201,0.698832,27.434,3.04635,12.0591
jakarta,363,431,65703,17130.5,4,0,0.599044,2912.74,0.468217,15.7127,0.945248,9.06741,2.28935,14.0689,2.75708,6.86707,0.492648,25.7153,1.3266,4.55173
karachi,174,213,15051,12277.3,1,0,0.0121388,2113.93,0.118513,10.3031,0.185036,5.05267,0.117531,10.3031,0.186683,5.05267,0.123889,23.1526,0.253519,3.79577
kinshasa,325,409,52650,32110.4,1,0,0.119777,5299.04,0.321042,19.5383,0.598211,8.50173,0.322609,19.5383,0.612472,8.50173,0.355439,29.0173,0.70519,4.61197
kolkata,323,400,52003,27830.5,2,0,0.270323,4638.92,0.336099,15.4234,1.09407,4.8632,0.338734,15.4234,1.14015,4.8632,0.390641,33.5613,2.33423,4.57714
kuala_lumpur,142,151,10011,3847.66,1,0,0.0102597,696.681,0.0863698,16.9763,0.099959,2.65803,0.0879136,16.9763,0.102539,2.65803,0.0887818,20.4702,0.110588,7.12205
lagos,542,618,146611,19332.7,1,0,3.11606,3311.72,1.0514,11.6196,1.64123,6.54645,1.04706,11.6196,1.67814,6.54645,1.15983,22.581,3.02338,5.46544
lahore,635,730,201295,21108.9,1,0,20.2436,3601.56,1.4672,9.74106,2.50381,5.27244,1.45989,9.74106,2.55399,5.27244,1.71298,23.0719,3.53408,6.91728
lima,395,436,77815,14003.5,1,0,0.846547,2390.6,0.520455,12.5061,0.780522,6.20597,0.500827,12.5061,0.778566,6.20597,0.561387,24.9904,1.01689,6.36618
london,340,352,57630,5122.6,1,0,0.700375,908.751,0.356517,10.8488,0.541061,2.45975,0.360121,10.8488,0.550466,2.45975,0.387958,22.9534,0.46325,4.77061
luanda,474,488,112101,9961.33,1,0,2.81617,1765.32,0.819871,19.1104,1.09421,7.58389,0.823184,19.1104,1.11047,7.58389,0.881966,19.6899,1.16981,6.57331
manila,234,294,27261,11714.1,1,0,0.0328014,1974.34,0.20423,10.0672,0.281414,6.23094,0.211724,10.0672,0.293399,6.23094,0.181438,26.2118,0.663079,8.20375
mexico_city,474,596,112101,33053.1,1,0,0.890333,5525.88,0.78263,19.194,2.56394,4.45377,0.781975,19.194,2.59753,4.45377,0.860404,30.2971,3.88077,5.47388
moscow,281,297,39340,5894.02,1,0,0.103472,1040.85,0.262376,16.8055,0.340589,8.48825,0.265442,16.8055,0.349353,8.48825,0.258604,17.8854,0.341774,7.30269
mumbai,326,369,52975,14076.9,1,0,0.399675,2363.19,0.350619,17.0625,0.771901,5.43037,0.341545,17.0625,0.775203,5.43037,0.36147,26.7837,0.837764,6.92835
nagoya,75,93,2775,6783.05,1,0,0.000423989,1156.4,0.0398205,12.2994,0.0428201,6.91889,0.038892,12.2994,0.042002,6.91889,0.0389058,22.8744,0.0454697,3.71411
nanjing,413,413,85078,23926.3,6,0,4.48386,3865.97,0.670382,54.011,1.0677,3.97158,3.95314,49.8775,4.36083,2.53313,0.623264,47.3253,1.30505,1.60141
new_york,379,402,71631,11594.2,1,0,1.69529,2018.69,0.43893,17.8002,0.684576,8.97265,0.44152,17.8002,0.700669,8.97265,0.478699,22.7014,0.771863,4.78677
osaka,334,380,55611,11266.1,1,0,0.362169,1891.42,0.365901,9.70858,0.468177,4.83922,0.36314,9.70858,0.469985,4.83922,0.37022,26.4161,0.73236,5.36422
paris,452,494,101926,12138.9,1,0,5.61911,2094.19,0.755529,13.2853,1.26774,6.66511,0.756242,13.2853,1.29128,6.66511,0.750786,18.8899,1.17615,8.13107
rio_de_janeiro,240,267,28680,8860.54,1,0,0.0604658,1572.2,0.183468,12.1327,0.293442,5.36191,0.183097,12.1327,0.293086,5.36191,0.185453,20.5095,0.28388,6.13535
sao_paulo,488,526,118828,15240.5,3,0,10.8324,2692.6,0.92137,16.5743,1.11301,7.44745,5.91525,9.72034,6.0551,5.34316,0.872196,21.2423,1.47854,8.83607
seoul,155,169,11935,5668.12,2,0,0.00582458,950.301,0.101391,31.9108,0.140813,6.71671,0.0996742,31.9108,0.141557,6.71671,0.106816,27.6964,0.132721,7.22287
shanghai,474,485,112101,12871.2,1,0,6.88108,2250.29,0.746483,16.8161,1.04915,6.35385,0.744533,16.8161,1.05578,6.35385,0.805472,22.7468,1.06134,8.96995
shenzhen,478,525,114003,21648,1,0,0.498703,3455.09,0.848944,20.6799,2.09504,4.33505,0.845525,20.6799,2.11601,4.33505,0.80199,31.9228,1.50109,2.50934
surat,136,141,9180,5534.77,3,0,0.00380033,981.048,0.0931873,26.638,0.131623,2.55665,0.622216,23.4211,0.667313,3.86954,0.0965799,22.1031,0.116903,10.4166
suzhou,171,175,14535,18714.4,4,0,0.00680383,3549.2,0.113132,22.0478,0.153788,5.83991,0.69577,15.9177,0.735751,4.14516,0.120106,14.2934,0.15508,6.57078
tehran,394,423,77421,13353.8,2,0,1.26896,2307.94,0.568728,23.4417,1.26364,6.87886,0.57128,23.4417,1.30455,6.87886,0.565063,28.717,1.06789,7.45817
tianjin,309,323,47586,15673.5,2,0,0.481922,2615.41,0.318628,18.2361,0.406099,2.69633,0.314579,18.2361,0.404792,2.69633,0.318829,29.2727,0.51914,7.6554
tokyo,336,367,56280,12169.6,1,0,0.379467,2131.96,0.365498,14.1438,0.591392,6.82564,0.362659,14.1438,0.599525,6.82564,0.383573,21.7551,0.813119,7.43729
wuhan,332,346,54946,23526.8,4,0,1.11664,4150.32,0.381469,19.1703,0.531317,5.11069,2.01723,16.911,2.11079,10.0209,0.388993,24.2278,0.554793,9.56167
xian_shaanxi,133,135,8778,8138.73,5,0,0.0446197,1368.8,0.0930233,32.5884,0.108509,5.61368,0.685067,28.0063,0.719016,1.84687,0.0947256,31.8008,0.117511,1.51227

